High-precision Quantum Phase Estimation on a Trapped-ion Quantum Computer

Emergent quantum computing technologies are widely expected to provide novel approaches in the simulation of quantum chemistry. Despite rapid improvements in the scale and fidelity of quantum computers, high resource requirements make the execution of quantum chemistry experiments challenging. Typical experiments are limited in the number of qubits used, incur a substantial shot cost, or require complex architecture-specific optimization and error mitigation techniques. In this paper, we propose a conceptually simple benchmarking approach involving the use of multi-ancilla quantum phase estimation. Our approach is restricted to very small chemical systems, and does not scale favorably beyond molecular systems that can be described with $2$ qubits; however, this restriction allows us to generate circuits that scale quadratically in gate count with the number of qubits in the readout register. This enables the execution of quantum chemistry circuits that act on many qubits, while producing meaningful results with limited shot counts. We use this technique (with $200$ shots per experiment) to calculate the ground state energy of molecular hydrogen to $50$ bits of precision ($8.9 \times 10^{-16}$ hartree) on a $56$-qubit trapped-ion quantum computer, negating Trotter error. Including Trotter error, we obtain between $32$ and $36$ bits of precision ($1.5 * 10^{-10}$ and $6.0 * 10^{-11}$ hartree respectively), vastly exceeding chemical accuracy ($1.6 * 10^{-3}$ hartree) against Full Configuration Interaction. We consider application of the approach to deeper circuits, and discuss potential as a benchmark task for near-term quantum devices.

==> app_shots_31.dat <==
index,phase,sv,hw,nl
1,0.2284795781597495,0.0,0.01,0.0
2,0.3847295781597495,0.0,0.02,0.0
3,0.4081670781597495,0.0,0.01,0.0
4,0.4154912969097495,0.0,0.015,0.0
5,0.4159795744344592,0.0,0.015,0.006
6,0.4159795753657818,0.0,0.01,0.011
7,0.41597957629710436,0.0,0.015,0.022
8,0.41597957722842693,0.0,0.075,0.21
9,0.4159795781597495,0.0,0.255,0.629
10,0.4159795790910721,0.0,0.02,0.049
11,0.41597958002239466,0.0,0.01,0.012
12,0.4159795818850398,0.0,0.01,0.0
13,0.4472295781597495,0.0,0.01,0.0
14,0.4784795781597495,0.0,0.01,0.0
15,1.4159795781597495,0.0,0.01,0.0
16,1.5840204218402505,0.0,0.0,0.011
17,1.584020422771573,0.0,0.0,0.006
18,1.9159795781597495,0.0,0.015,0.0


==> app_shots_4.dat <==
index,phase,sv,hw,nl
1,0.0,0.007680734652873002,0.005,0.014
2,0.125,0.014384631307993641,0.025,0.017
3,0.25,0.042364862293563704,0.02,0.039
4,0.375,0.679086211083048,0.685,0.646
5,0.5,0.16230649863016672,0.165,0.184
6,0.625,0.027082251554547555,0.01,0.028
7,0.75,0.011262180993940473,0.015,0.017
8,0.875,0.006522845703900012,0.01,0.006
9,1.0,0.004553400511140202,0.02,0.003
10,1.125,0.0036292807875156576,0.01,0.001
11,1.25,0.0032528490529939013,0.005,0.006
12,1.375,0.0034082229679647685,0.005,0.004
13,1.5,0.006383004140438124,0.005,0.01
14,1.625,0.017883446444830635,0.015,0.016
15,1.75,0.0046692717608817925,0.0,0.004
16,1.875,0.005293312958398861,0.005,0.005


==> app_shots_9.dat <==
index,phase,sv,hw,nl
1,0.1640625,0.0,0.01,0.0
2,0.40234375,0.0,0.0,0.01
3,0.40625,0.01563063781519383,0.02,0.019
4,0.41015625,0.043634014565117375,0.045,0.04
5,0.4140625,0.4113823297907008,0.37,0.414
6,0.41796875,0.3739911415866498,0.415,0.372
7,0.421875,0.04258059289202876,0.03,0.051
8,0.42578125,0.015405914262258381,0.025,0.016
9,0.4296875,0.0,0.0,0.01
10,0.43359375,0.0,0.015,0.008
11,1.5859375,0.008756202764071633,0.0,0.013


==> app_shots_broken.dat <==
index,phase,prob1,prob2,phasesmall
1,0.2366259710888361,0.01,0.0,0.24
2,0.23662600089115315,0.0,0.01,0.24
3,0.2366260008911567,0.01,0.02,0.24
4,0.23662600089115848,0.0,0.03,0.24
5,0.2366260083417373,0.01,0.0,0.24
6,1.1741260008911585,0.0,0.01,1.17


==> dissociation.dat <==
bondlength,fci,hf,trotter,4_1,4_10k,50_1,50_10k
0.4,-0.9141497046270829,-0.9043613941635398,-0.8902144591390758,-0.776722535034556,-1.0267225350345575,-0.8902144591390765,-0.9141497044777217
0.48421053,-1.0396441972270876,-1.0278952278123097,-1.0208363829466922,-1.0805578074047781,-1.0805578074047781,-1.020836382946692,-1.039644197096363
0.56842105,-1.102723449897997,-1.0885821097960466,-1.087099691565465,-1.047840025678589,-1.0478400256785896,-1.0870996915654636,-1.102723449776495
0.65263158,-1.130398465674622,-1.1133931547957268,-1.1169664259159995,-1.206382249447797,-1.206382249447797,-1.1169664259159988,-1.1303984655634502
0.73684211,-1.1373027360164958,-1.1169158053272255,-1.12548952458573,-1.0733270615119759,-1.0733270615119759,-1.1254895245857286,-1.1373027359143437
0.82105263,-1.1320031442548126,-1.107658602595376,-1.121454193723212,-1.1604030364749351,-1.1604030364749351,-1.121454193723213,-1.1320031441599308
0.90526316,-1.1196476522885632,-1.090692377192912,-1.110137929194959,-1.2259237379846106,-1.2259237379846106,-1.1101379291949578,-1.1196476522058867
0.98947368,-1.1033573210086276,-1.0690432226149489,-1.094744635445459,-1.025717596383162,-1.025717596383162,-1.0947446354454569,-1.1033573209277476
1.07368421,-1.0850885606674472,-1.0445649213449644,-1.0772844874906362,-1.0637916375836198,-1.0637916375836198,-1.0772844874906369,-1.0850885605958887
1.15789474,-1.0661536700193688,-1.0184750658039554,-1.0591035311818524,-1.0929016681690042,-1.0929016681690042,-1.0591035311818529,-1.0661536103466764
1.24210526,-1.0474923248801074,-0.9916426669624427,-1.0411609418767966,-1.1150003664041481,-1.1150003664041481,-1.0411609418767984,-1.0474923248164298
1.32631579,-1.0297900704257015,-0.964720315030557,-1.0241515109594426,-1.1315395623450235,-1.1315395623450235,-1.024151510959443,-1.0297900703716443
1.41052632,-1.0135255902694935,-0.9382014294826524,-1.0085557253229318,-0.8936489417558857,-0.8936489417558856,-1.0085557253229327,-1.013525590220671
1.49473684,-0.998995920589947,-0.9124510075685993,-0.9946671380838056,-0.902233830242474,-0.902233830242474,-0.9946671380838067,-0.9989959205492175
1.57894737,-0.9863403141740725,-0.8877296359289608,-0.9826182012354043,-0.9080292328121894,-0.9080292328121894,-0.9826182012354033,-0.9863403141415462
1.66315789,-0.975567836075487,-0.8642149996516348,-0.972409853344929,-0.9116332431412181,-0.9116332431412181,-0.9724098533449285,-0.9755678360471093
1.74736842,-0.9665878878698537,-0.8420201243290664,-0.9639439499877732,-0.913531179606029,-0.9135311796060293,-0.9639439499877731,-0.9665878878526015
1.83157895,-0.9592413971041159,-0.8212077595380378,-0.957055964626179,-0.9141150034293707,-0.9141150034293707,-0.9570559646261797,-0.9592413970884243
1.91578947,-0.9533300342060078,-0.801801211189265,-0.9515450506479968,-0.9136996219017355,-0.9136996219017355,-0.9515450506479979,-0.9533300341953754
2.0,-0.9486411121761856,-0.7837926542773532,-0.947199050637962,-0.9125366364728335,-0.9125366364728333,-0.9471990506379631,-0.9486411121624276


==> dissociation_errors.dat <==
bondlength,hf,trotter,vqe,4_1,4_10k,6_1,6_10k,26_1,26_10k,50_1,50_10k
0.4,0.009788310463543115,0.023935245488007073,0.0009624937468852846,0.13742716959252688,0.11257283040747434,0.012427169592526877,0.012427169592525544,0.023935276777890646,1.8389370026739016e-08,0.02393524548800663,1.4936141212729126e-10
0.48421053,0.011748969414777877,0.018807814280395352,0.00032097883295900687,0.040913610177690574,0.040913610177690574,0.021586389822309426,0.021586389822309426,0.01880780009681504,2.832954604237159e-08,0.018807814280395574,1.307245423021186e-10
0.56842105,0.01414134010195034,0.015623758332532045,0.0001333111154826483,0.05488342421940806,0.05488342421940762,0.007616575780591939,0.007616575780592383,0.015623752054491069,3.752030908188431e-09,0.0156237583325336,1.2150214168116236e-10
0.65263158,0.01700531087889523,0.013432039758622505,0.0001329152063536121,0.07598378377317494,0.07598378377317494,0.01348378377317494,0.01348378377317494,0.01343206448198253,2.1032086072736433e-08,0.013432039758623171,1.111717384816302e-10
0.73684211,0.020386930689270333,0.011813211430765858,0.00016958583240089808,0.06397567450451991,0.06397567450451991,0.0014756745045199082,0.0014756745045199082,0.011813206071139781,1.7290829212868175e-08,0.01181321143076719,1.021520645849705e-10
0.82105263,0.024344541659436558,0.010548950531600543,0.000884099378053893,0.028399892220122513,0.028399892220122513,0.03410010777987749,0.028399892220122513,0.010548941722290817,7.5193473669799e-09,0.010548950531599655,9.488188013051513e-11
0.90526316,0.02895527509565121,0.009509723093604316,0.0009417860776701481,0.1062760856960474,0.1062760856960474,0.018723914303952593,0.018723914303952593,0.009509751477414508,9.217435259500917e-09,0.009509723093605427,8.267653228699601e-11
0.98947368,0.034314098393678716,0.00861268556316852,0.0004952917730958184,0.07763972462546564,0.07763972462546564,0.015139724625465645,0.015139724625465645,0.008612658394691719,2.564322687526044e-08,0.008612685563170741,8.087996938854758e-11
1.07368421,0.04052363932248282,0.007804073176810977,0.0005300319411694066,0.021296923083827357,0.021296923083827357,0.021296923083827357,0.021296923083827357,0.0078041004367326305,4.691645960619439e-09,0.007804073176810311,7.155853687379476e-11
1.15789474,0.04767860421541337,0.007050138837516373,5.248290574444425e-05,0.026747998149635466,0.026747998149635466,0.035752001850364534,0.026747998149635466,0.007050160019157259,3.425834504966474e-09,0.007050138837515929,5.967269234297135e-08
1.24210526,0.05584965791766461,0.006331383003310709,2.1285169600204767e-05,0.06750804152404077,0.06750804152404077,0.005008041524040774,0.005008041524040774,0.00633138451660864,3.3463232185226843e-10,0.0063313830033089324,6.367750771119063e-11
1.32631579,0.06506975539514448,0.005638559466258908,0.0002487386073408704,0.10174949191932203,0.10174949191932203,0.023250508080677967,0.023250508080677967,0.005638587247090321,1.21486616322386e-08,0.005638559466258464,5.405720315820872e-11
1.41052632,0.07532416078684112,0.004969864946561708,7.447284064032722e-05,0.1198766485136078,0.11987664851360791,0.0051233514863922025,0.0051233514863919805,0.004969860641293566,2.535992149610422e-08,0.00496986494656082,4.882250159710111e-11
1.49473684,0.0865449130213477,0.0043287825061414376,9.037013032175967e-05,0.09676209034747296,0.09676209034747296,0.03426209034747296,0.02823790965252715,0.004328756950561341,3.037625140311917e-08,0.004328782506140327,4.072953085909603e-11
1.57894737,0.09861067824511172,0.0037221129386681984,0.0010787250605561738,0.07831108136188314,0.07831108136188314,0.01581108136188314,0.01581108136188314,0.003722126913183188,4.339105630357665e-09,0.0037221129386691976,3.2526314974745674e-11
1.66315789,0.11135283642385219,0.0031579827305580066,0.00045951457214588043,0.06393459293426895,0.06393459293426895,0.0014345929342689523,0.0014345929342689523,0.003158001633304597,2.8343814850728677e-08,0.0031579827305585617,2.837774459862885e-11
1.74736842,0.12456776354078736,0.002643937882080505,0.00037184394479972127,0.05305670826382469,0.05305670826382469,0.009443291736175308,0.009443291736175308,0.002643934177826157,8.65512062020457e-09,0.002643937882080838,1.7252421713465083e-11
1.83157895,0.13803363756607812,0.0021854324779368994,7.704655108986547e-05,0.04512639367474525,0.04512639367474525,0.017373606325254753,0.017373606325254753,0.0021854194392105786,1.5138520881308182e-08,0.0021854324779362333,1.5691670185447038e-11
1.91578947,0.15152882301674286,0.001784983558011044,0.00020557776151608476,0.03963041230427233,0.03963041230427233,0.022869587695727667,0.022869587695727667,0.0017849795459410345,7.511475885735308e-10,0.0017849835580099338,1.0632383862230199e-11
2.0,0.1648484578988324,0.0014420615382236823,0.0003591094701191899,0.03610447570335218,0.03610447570335218,0.02639552429664782,0.02639552429664782,0.0014420501853162904,2.4590379510414095e-08,0.001442061538222461,1.375788372115494e-11


==> energetics.dat <==
qubits,energy
1,0.8319591556544125
2,0.16804084434558753
3,0.16804084434558753
4,0.08195915565441247
5,0.043040844345587526
6,0.019459155654412474
7,0.011790844345587526
8,0.0038341556544124744
9,0.003978344345587526
10,7.209434558752559e-05
11,7.209434558752559e-05
12,7.209434558752559e-05
13,7.209434558752559e-05
14,7.209434558752559e-05
15,4.997596691247441e-05
16,1.1059189337525588e-05
17,1.1059189337525588e-05
18,4.199599724974412e-06
19,3.429794806275588e-06
20,3.8490245934941214e-07
21,3.8490245934941214e-07
22,3.8490245934941214e-07
23,9.193469885371286e-08
24,9.193469885371286e-08
25,2.727459069706839e-08
26,2.727459069706839e-08
27,2.527731690626922e-09
28,2.527731690626922e-09
29,2.527731690626922e-09
30,1.197558607834992e-09
31,6.65086541395965e-10
32,2.662360332195135e-10
33,1.9942525408822576e-10
34,3.340538956564387e-11
35,3.340538956564387e-11
36,2.4802271347823535e-11
37,4.301559108910169e-12
38,4.301559108910169e-12
39,2.974398505273257e-12
40,6.635803018184561e-13
41,6.635803018184561e-13
42,2.4591439995447217e-13
43,2.0883295093199195e-13
44,1.8540724511240114e-14
45,1.8540724511240114e-14
46,1.8540724511240114e-14
47,9.880984919163893e-15
48,4.3298697960381105e-15
49,2.7755575615628914e-15
50,7.771561172376096e-16
51,9.992007221626409e-16
52,9.992007221626409e-16
53,5.551115123125783e-16
54,5.551115123125783e-16
55,5.551115123125783e-16


==> gatecounts.dat <==
qubits,Raw gates,Raw 2Q gates,Raw depth,Optimized gates,Optimized 2Q gates,Optimized depth
1,46,4,32,7,1,4
2,142,14,97,14,3,8
3,329,34,223,20,6,12
4,687,72,461,35,10,18
5,1376,144,923,46,15,23
6,2716,282,1833,62,21,29
7,5347,550,3639,79,28,34
8,10549,1076,7237,104,36,42
9,20882,2116,14419,126,45,46
10,41466,4182,28769,153,55,50
11,82541,8298,57455,178,66,56
12,164587,16512,114813,212,78,61
13,328564,32920,229515,239,91,66
14,656392,65714,458905,275,105,72
15,nan,nan,nan,310,120,76
16,nan,nan,nan,349,136,83
17,nan,nan,nan,388,153,87
18,nan,nan,nan,431,171,93
19,nan,nan,nan,477,192,97
20,nan,nan,nan,536,216,104
21,nan,nan,nan,602,243,113
22,nan,nan,nan,677,273,127
23,nan,nan,nan,763,306,137
24,nan,nan,nan,856,342,147
25,nan,nan,nan,962,381,164
26,nan,nan,nan,1072,423,178
27,nan,nan,nan,1198,468,195
28,nan,nan,nan,1312,513,207
29,nan,nan,nan,1435,558,220
30,nan,nan,nan,1564,603,235
31,nan,nan,nan,1680,648,245
32,nan,nan,nan,1794,693,259
33,nan,nan,nan,1922,738,275
34,nan,nan,nan,2040,783,288
35,nan,nan,nan,2165,828,302
36,nan,nan,nan,2290,873,316
37,nan,nan,nan,2407,918,325
38,nan,nan,nan,2533,963,338
39,nan,nan,nan,2657,1008,359
40,nan,nan,nan,2779,1053,373
41,nan,nan,nan,2897,1098,383
42,nan,nan,nan,3023,1143,402
43,nan,nan,nan,3150,1188,418
44,nan,nan,nan,3262,1233,423
45,nan,nan,nan,3393,1278,440
46,nan,nan,nan,3513,1323,450
47,nan,nan,nan,3629,1368,462
48,nan,nan,nan,3756,1413,476
49,nan,nan,nan,3881,1458,497
50,nan,nan,nan,3999,1503,504
51,nan,nan,nan,4123,1548,519
52,nan,nan,nan,4245,1593,532
53,nan,nan,nan,4369,1638,548
54,nan,nan,nan,4487,1683,556
55,nan,nan,nan,4612,1728,573


==> heh_energetics.dat <==
qubits,energy
1,0.940768526592993
2,0.05923147340700696
3,0.05923147340700696
4,0.05923147340700696
5,0.05923147340700696
6,0.0032685265929930374
7,0.0032685265929930374
8,0.0032685265929930374
9,0.0032685265929930374
10,0.0006377234070069626
11,0.0006377234070069626
12,0.0003388390929930374
13,0.00014944215700696262
14,9.469846799303738e-05
15,2.7371844506962617e-05
16,2.7371844506962617e-05
17,3.145733618037383e-06
18,3.145733618037383e-06
19,3.145733618037383e-06
20,6.689636475876171e-07
21,6.689636475876171e-07
22,0.9999997152893312
23,1.9212648938449206e-07
24,4.629208971707044e-08
25,0.031249953707910283
26,0.14062498668744494
27,0.06250001331255506
28,1.5886061355274705e-09
29,1.5886061355274705e-09
30,1.0236816427616842
31,0.0002441403509609863
32,0.12451171847596099


==> heh_gatecounts.dat <==
qubits,Raw gates,Raw 2Q gates,Raw depth,Optimized gates,Optimized 2Q gates,Optimized depth
1,285,32,182,35,12,24
2,861,98,549,76,28,52
3,2008,230,1283,116,45,85
4,4286,492,2737,163,63,114
5,8815,1012,5631,212,82,147
6,17835,2046,11405,262,102,181
7,35826,4106,22939,318,123,214
8,71748,8216,45993,375,145,249
9,nan,nan,nan,430,168,279
10,nan,nan,nan,496,192,309
11,nan,nan,nan,553,217,341
12,nan,nan,nan,625,243,377
13,nan,nan,nan,688,270,404
14,nan,nan,nan,763,298,442
15,nan,nan,nan,835,327,471
16,nan,nan,nan,907,357,508
17,nan,nan,nan,976,388,539
18,nan,nan,nan,1056,420,570
19,nan,nan,nan,1133,455,600
20,nan,nan,nan,1231,493,628
21,nan,nan,nan,1323,534,663
22,nan,nan,nan,1436,578,700
23,nan,nan,nan,1559,625,744
24,nan,nan,nan,1688,675,786
25,nan,nan,nan,1822,728,826
26,nan,nan,nan,1975,784,867
27,nan,nan,nan,2132,843,911
28,nan,nan,nan,2297,902,952
29,nan,nan,nan,2443,961,993
30,nan,nan,nan,2600,1020,1028
31,nan,nan,nan,2746,1079,1061
32,nan,nan,nan,2907,1138,1106


==> maxprob_h2.dat <==
qubits,statevector,noiseless,emulator,h2
1,0.6110623709406208,0.616,0.54,0.93
2,0.8808771403694721,0.908,0.855,0.87
3,0.6583009901490873,0.665,0.655,0.62
4,0.6660167123510006,0.646,0.63,0.685
5,0.6391159951294428,0.641,0.675,0.62
6,0.6892919420565808,0.714,0.715,0.685
7,0.5856344589269064,0.618,0.55,0.615
8,0.7826930296576792,0.803,0.765,0.715
9,0.4026261270266291,0.414,0.36,0.415
10,0.9568635521449608,0.977,0.895,0.94
11,0.9536505763632724,0.977,0.89,0.915
12,0.9408842793011039,0.962,0.89,0.925
13,0.891175960212406,0.904,0.78,0.855
14,0.712794508692535,0.736,0.605,0.68
15,0.5334188970915025,0.554,0.475,0.455
16,0.8588383850170186,0.891,0.76,0.785
17,nan,0.652,0.51,0.535
18,nan,0.75,0.645,0.63
19,nan,0.501,0.42,0.415
20,nan,0.94,0.72,0.78
21,nan,0.864,0.655,0.69
22,nan,0.521,0.43,0.48
23,nan,0.87,0.53,0.6
24,nan,0.58,0.35,0.38
25,nan,0.807,0.33,0.515
26,nan,0.466,0.195,0.245
27,nan,0.949,0.38,0.53
28,nan,0.896,0.245,0.5
29,nan,0.663,0.185,0.395
30,nan,0.704,0.155,0.285
31,nan,0.629,0.1,0.255
32,nan,nan,nan,0.315
33,nan,nan,nan,0.165
34,nan,nan,nan,0.295
35,nan,nan,nan,0.19
36,nan,nan,nan,0.165
37,nan,nan,nan,0.255
38,nan,nan,nan,0.205
39,nan,nan,nan,0.095
40,nan,nan,nan,0.145
41,nan,nan,nan,0.08
42,nan,nan,nan,0.08
43,nan,nan,nan,0.06
44,nan,nan,nan,0.12
45,nan,nan,nan,0.105
46,nan,nan,nan,0.045
47,nan,nan,nan,0.06
48,nan,nan,nan,0.065
49,nan,nan,nan,0.05
50,nan,nan,nan,0.015
51,nan,nan,nan,0.02
52,nan,nan,nan,0.025
53,nan,nan,nan,0.02
54,nan,nan,nan,0.035
55,nan,nan,nan,0.02


==> maxprob_heh.dat <==
qubits,statevector,noiseless,emulator,h2
1,0.5285499755364101,0.547,0.52,0.585
2,0.9527464269760159,0.959,0.96,0.945
3,0.9194868456329967,0.945,0.875,0.92
4,0.7958949955631782,0.818,0.73,0.805
5,0.43066022822459543,0.448,0.41,0.4
6,0.9511044592251443,0.966,0.845,0.865
7,0.9252729075809063,0.944,0.82,0.81
8,0.8288644989938825,0.857,0.7,0.7
9,0.5195417290571179,0.557,0.44,0.49
10,0.8779718804307948,0.886,0.675,0.615
11,0.6665585738619388,0.686,0.475,0.515
12,0.6346089534966429,0.633,0.345,0.405
13,0.6977104192874876,0.723,0.48,0.495
14,0.569059545748298,0.571,0.255,0.365
15,0.8106408471424769,0.825,0.365,0.535
16,0.470661982578943,0.477,0.09,0.275
17,nan,0.929,0.135,0.475
18,nan,0.847,0.185,0.425
19,nan,0.523,0.03,0.215
20,nan,0.887,0.04,0.135
21,nan,0.647,0.025,0.115
22,nan,0.72,0.05,0.075
23,nan,0.583,0.02,0.095
24,nan,0.84,0.015,0.05
25,nan,0.574,0.015,0.04
26,nan,0.834,0.01,0.035
27,nan,0.476,0.01,0.02
28,nan,0.902,0.01,0.025
29,nan,0.823,0.01,0.03
30,nan,0.528,0.005,0.005
31,nan,nan,nan,0.015
32,nan,nan,nan,0.015


==> svg-inkscape/gatecounts_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3.2 (091e20ef0f, 2023-11-25), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'gatecounts_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{453.42062378bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.74419962)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{gatecounts_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/h2_energetics_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'h2_energetics_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1104.56994629bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.4770986)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{h2_energetics_svg-tex.pdf}}%
  \end{picture}%
\endgroup%


==> svg-inkscape/max_p_svg-tex.pdf_tex <==
%% Creator: Inkscape 1.3 (0e150ed6c4, 2023-07-21), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'max_p_svg-tex.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{1152bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.5625)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{max_p_svg-tex.pdf}}%
  \end{picture}%
\endgroup%

